A metric on directed graphs and Markov chains based on hitting probabilities

The shortest-path, commute time, and diffusion distances on undirected graphs have been widely employed in applications such as dimensionality reduction, link prediction, and trip planning. Increasingly, there is interest in using asymmetric structure of data derived from Markov chains and directed graphs, but few metrics are specifically adapted to this task. We introduce a metric on the state space of any ergodic, finite-state, time-homogeneous Markov chain and, in particular, on any Markov chain derived from a directed graph. Our construction is based on hitting probabilities, with nearness in the metric space related to the transfer of random walkers from one node to another at stationarity. Notably, our metric is insensitive to shortest and average walk distances, thus giving new information compared to existing metrics. We use possible degeneracies in the metric to develop an interesting structural theory of directed graphs and explore a related quotienting procedure. Our metric can be computed in $O(n^3)$ time, where $n$ is the number of states, and in examples we scale up to $n=10,000$ nodes and $\approx 38M$ edges on a desktop computer. In several examples, we explore the nature of the metric, compare it to alternative methods, and demonstrate its utility for weak recovery of community structure in dense graphs, visualization, structure recovering, dynamics exploration, and multiscale cluster detection.

==> edges.dat <==
u,v
60,1
1,2
2,3
3,4
4,5
5,6
6,7
7,8
8,9
9,10
10,11
11,12
12,13
13,14
14,15
15,16
16,17
17,18
18,19
19,20
20,21
21,22
22,23
23,24
24,25
25,26
26,27
27,28
28,29
29,30
30,31
31,32
32,33
33,34
34,35
35,36
36,37
37,38
38,39
39,40
40,41
41,42
42,43
43,44
44,45
45,46
46,47
47,48
48,49
49,50
50,51
51,52
52,53
53,54
54,55
55,56
115,56
56,57
57,58
58,59
59,60
60,61
61,62
62,63
63,64
64,65
65,66
66,67
67,68
68,69
69,70
70,71
71,72
72,73
73,74
74,75
75,76
76,77
77,78
78,79
79,80
80,81
81,82
82,83
83,84
84,85
85,86
86,87
87,88
88,89
89,90
90,91
91,92
92,93
93,94
94,95
95,96
96,97
97,98
98,99
99,100
100,101
101,102
102,103
103,104
104,105
105,106
106,107
107,108
108,109
109,110
110,111
111,112
112,113
113,114
114,115


==> nodesR.dat <==
id,x,y,R,G,B
1,0.145002106075637,1.38427127122549,255,31.2244897959184,0
2,0.297690604364356,1.73993764765212,255,36.4285714285714,0
3,0.457590179089107,2.07806672550884,255,36.4285714285714,0
4,0.6241299953172,2.3952504110622,255,41.6326530612245,0
5,0.796715512725739,2.68829172480975,255,46.8367346938776,0
6,0.974730608086228,2.95423702469458,255,52.0408163265306,0
7,1.15753977479927,3.1904057766564,255,62.4489795918367,0
8,1.3444903916271,3.39441757245378,255,67.6530612244898,0
9,1.53491505252465,3.56421612243775,255,78.0612244897959,0
10,1.72813394925183,3.69808998144716,255,88.469387755102,0
11,1.92345729826105,3.79468979892376,255,98.8775510204082,0
12,2.12018780319631,3.85304191937871,255,109.285714285714,0
13,2.31762314421256,3.87255819612758,255,124.897959183673,0
14,2.5150584852288,3.85304191937861,255,135.30612244898,0
15,2.71178899016406,3.79468979892354,255,150.918367346939,0
16,2.90711233917328,3.69808998144685,255,171.734693877551,0
17,3.10033123590045,3.56421612243735,255,192.551020408163,0
18,3.290755896798,3.39441757245329,255,213.367346938776,0
19,3.47770651362582,3.19040577665584,255,234.183673469388,0
20,3.66051568033887,2.95423702469395,244.591836734694,255,10.4081632653061
21,3.83853077569935,2.68829172480903,213.367346938776,255,41.6326530612245
22,4.01111629310787,2.39525041106143,182.142857142857,255,72.8571428571428
23,4.17765610933596,2.07806672550803,140.510204081633,255,114.489795918367
24,4.33755568406069,1.73993764765127,93.6734693877551,255,161.326530612245
25,4.4902441823494,1.38427127122461,36.4285714285714,255,218.571428571429
26,4.6351765125169,1.01465245310098,0,218.571428571429,255
27,4.66013870611742,0.509895915447113,0,119.69387755102,255
28,4.66430521338972,-4.4880217395136e-13,0,0,130.102040816327
29,4.66013870611742,-0.509895915448017,0,119.69387755102,255
30,4.63517651251688,-1.01465245310187,0,218.571428571429,255
31,4.49024418234935,-1.38427127122548,36.4285714285714,255,218.571428571429
32,4.33755568406063,-1.73993764765211,93.6734693877551,255,161.326530612245
33,4.17765610933587,-2.07806672550883,135.30612244898,255,119.69387755102
34,4.01111629310778,-2.39525041106217,176.938775510204,255,78.0612244897959
35,3.83853077569925,-2.68829172480972,208.163265306122,255,46.8367346938776
36,3.66051568033876,-2.95423702469456,239.387755102041,255,15.6122448979592
37,3.47770651362571,-3.19040577665639,255,244.591836734694,0
38,3.29075589679788,-3.39441757245376,255,223.775510204082,0
39,3.10033123590033,-3.56421612243773,255,202.959183673469,0
40,2.90711233917316,-3.69808998144713,255,187.34693877551,0
41,2.71178899016393,-3.79468979892374,255,171.734693877551,0
42,2.51505848522867,-3.85304191937869,255,161.326530612245,0
43,2.31762314421242,-3.87255819612756,255,150.918367346939,0
44,2.12018780319618,-3.8530419193786,255,140.510204081633,0
45,1.92345729826093,-3.79468979892354,255,130.102040816327,0
46,1.7281339492517,-3.69808998144683,255,119.69387755102,0
47,1.53491505252454,-3.56421612243733,255,114.489795918367,0
48,1.34449039162698,-3.39441757245328,255,109.285714285714,0
49,1.15753977479916,-3.19040577665582,255,104.081632653061,0
50,0.974730608086117,-2.95423702469393,255,98.8775510204082,0
51,0.796715512725635,-2.68829172480902,255,93.6734693877551,0
52,0.624129995317108,-2.39525041106141,255,88.469387755102,0
53,0.457590179089028,-2.07806672550801,255,88.469387755102,0
54,0.297690604364289,-1.73993764765125,255,88.469387755102,0
55,0.145002106075585,-1.3842712712246,255,88.469387755102,0
56,6.97759080843783e-05,-1.01465245310096,255,88.469387755102,0
57,6.2674395462645e-05,-0.509895915447103,255,88.469387755102,0
58,-0.00410383287682677,4.60173079133817e-13,255,93.6734693877551,0
59,6.26743954751955e-05,0.509895915448024,255,93.6734693877551,0
60,6.97759081024142e-05,1.01465245310188,255,104.081632653061,0
61,-0.14486226221532,1.38427127122546,255,31.2244897959184,0
62,-0.297550452830973,1.73993764765207,255,36.4285714285714,0
63,-0.457449705352063,2.07806672550877,255,36.4285714285714,0
64,-0.623989185996152,2.3952504110621,255,41.6326530612245,0
65,-0.796574355638375,2.68829172480963,255,46.8367346938776,0
66,-0.974589092291751,2.95423702469446,255,52.0408163265306,0
67,-1.15739789063744,3.19040577665627,255,57.2448979591837,0
68,-1.34434813075275,3.39441757245363,255,67.6530612244898,0
69,-1.53477240793745,3.5642161224376,255,72.8571428571428,0
70,-1.72799091532126,3.698089981447,255,83.265306122449,0
71,-1.92331387074658,3.7946897989236,255,93.6734693877551,0
72,-2.12004397926246,3.85304191937856,255,104.081632653061,0
73,-2.31747892243905,3.87255819612744,255,114.489795918367,0
74,-2.51491386561564,3.85304191937847,255,124.897959183673,0
75,-2.71164397413152,3.79468979892342,255,135.30612244898,0
76,-2.90696692955684,3.69808998144673,255,145.714285714286,0
77,-3.10018543694066,3.56421612243724,255,161.326530612245,0
78,-3.29060971412534,3.39441757245319,255,171.734693877551,0
79,-3.47755995424063,3.19040577665576,255,187.34693877551,0
80,-3.66036875258631,2.95423702469388,255,197.755102040816,0
81,-3.83838348923967,2.68829172480898,255,213.367346938776,0
82,-4.01096865888189,2.3952504110614,255,223.775510204082,0
83,-4.17750813952597,2.07806672550801,255,234.183673469388,0
84,-4.33740739204705,1.73993764765128,255,244.591836734694,0
85,-4.49009558266269,1.38427127122463,255,255,0
86,-4.63502762078611,1.01465245310102,249.795918367347,255,5.20408163265306
87,-4.65999648970275,0.509895915447161,239.387755102041,255,15.6122448979592
88,-4.66832936201259,-4.15168353778338e-13,239.387755102041,255,15.6122448979592
89,-4.65999648970276,-0.509895915447973,234.183673469388,255,20.8163265306122
90,-4.63502762078614,-1.01465245310181,234.183673469388,255,20.8163265306122
91,-4.49009558266271,-1.38427127122541,239.387755102041,255,15.6122448979592
92,-4.33740739204706,-1.73993764765201,244.591836734694,255,10.4081632653061
93,-4.17750813952596,-2.0780667255087,249.795918367347,255,5.20408163265306
94,-4.01096865888188,-2.39525041106205,255,249.795918367347,0
95,-3.83838348923966,-2.68829172480958,255,239.387755102041,0
96,-3.66036875258628,-2.9542370246944,255,228.979591836735,0
97,-3.47755995424058,-3.19040577665622,255,218.571428571429,0
98,-3.29060971412528,-3.39441757245357,255,202.959183673469,0
99,-3.10018543694058,-3.56421612243754,255,192.551020408163,0
100,-2.90696692955677,-3.69808998144694,255,182.142857142857,0
101,-2.71164397413145,-3.79468979892355,255,166.530612244898,0
102,-2.51491386561557,-3.8530419193785,255,156.122448979592,0
103,-2.31747892243898,-3.87255819612736,255,145.714285714286,0
104,-2.12004397926239,-3.85304191937841,255,135.30612244898,0
105,-1.92331387074651,-3.79468979892336,255,130.102040816327,0
106,-1.72799091532119,-3.69808998144667,255,119.69387755102,0
107,-1.53477240793737,-3.56421612243717,255,114.489795918367,0
108,-1.34434813075268,-3.39441757245313,255,109.285714285714,0
109,-1.1573978906374,-3.19040577665569,255,104.081632653061,0
110,-0.97458909229172,-2.95423702469381,255,98.8775510204082,0
111,-0.796574355638356,-2.68829172480892,255,93.6734693877551,0
112,-0.623989185996145,-2.39525041106133,255,88.469387755102,0
113,-0.457449705352063,-2.07806672550795,255,88.469387755102,0
114,-0.297550452830982,-1.73993764765121,255,88.469387755102,0
115,-0.144862262215339,-1.38427127122457,255,88.469387755102,0


==> nodesd1.dat <==
id,x,y,R,G,B
1,0.145002106075637,1.38427127122549,255,129.736842105263,0
2,0.297690604364356,1.73993764765212,255,129.736842105263,0
3,0.457590179089107,2.07806672550884,255,129.736842105263,0
4,0.6241299953172,2.3952504110622,255,129.736842105263,0
5,0.796715512725739,2.68829172480975,255,129.736842105263,0
6,0.974730608086228,2.95423702469458,255,129.736842105263,0
7,1.15753977479927,3.1904057766564,255,129.736842105263,0
8,1.3444903916271,3.39441757245378,255,129.736842105263,0
9,1.53491505252465,3.56421612243775,255,129.736842105263,0
10,1.72813394925183,3.69808998144716,255,129.736842105263,0
11,1.92345729826105,3.79468979892376,255,129.736842105263,0
12,2.12018780319631,3.85304191937871,255,129.736842105263,0
13,2.31762314421256,3.87255819612758,255,129.736842105263,0
14,2.5150584852288,3.85304191937861,255,129.736842105263,0
15,2.71178899016406,3.79468979892354,255,129.736842105263,0
16,2.90711233917328,3.69808998144685,255,129.736842105263,0
17,3.10033123590045,3.56421612243735,255,129.736842105263,0
18,3.290755896798,3.39441757245329,255,129.736842105263,0
19,3.47770651362582,3.19040577665584,255,129.736842105263,0
20,3.66051568033887,2.95423702469395,255,129.736842105263,0
21,3.83853077569935,2.68829172480903,255,129.736842105263,0
22,4.01111629310787,2.39525041106143,255,129.736842105263,0
23,4.17765610933596,2.07806672550803,255,129.736842105263,0
24,4.33755568406069,1.73993764765127,255,129.736842105263,0
25,4.4902441823494,1.38427127122461,255,129.736842105263,0
26,4.6351765125169,1.01465245310098,255,129.736842105263,0
27,4.66013870611742,0.509895915447113,255,129.736842105263,0
28,4.66430521338972,-4.4880217395136e-13,0,0,129.736842105263
29,4.66013870611742,-0.509895915448017,255,129.736842105263,0
30,4.63517651251688,-1.01465245310187,255,129.736842105263,0
31,4.49024418234935,-1.38427127122548,255,129.736842105263,0
32,4.33755568406063,-1.73993764765211,255,129.736842105263,0
33,4.17765610933587,-2.07806672550883,255,129.736842105263,0
34,4.01111629310778,-2.39525041106217,255,129.736842105263,0
35,3.83853077569925,-2.68829172480972,255,129.736842105263,0
36,3.66051568033876,-2.95423702469456,255,129.736842105263,0
37,3.47770651362571,-3.19040577665639,255,129.736842105263,0
38,3.29075589679788,-3.39441757245376,255,129.736842105263,0
39,3.10033123590033,-3.56421612243773,255,129.736842105263,0
40,2.90711233917316,-3.69808998144713,255,129.736842105263,0
41,2.71178899016393,-3.79468979892374,255,129.736842105263,0
42,2.51505848522867,-3.85304191937869,255,129.736842105263,0
43,2.31762314421242,-3.87255819612756,255,129.736842105263,0
44,2.12018780319618,-3.8530419193786,255,129.736842105263,0
45,1.92345729826093,-3.79468979892354,255,129.736842105263,0
46,1.7281339492517,-3.69808998144683,255,129.736842105263,0
47,1.53491505252454,-3.56421612243733,255,129.736842105263,0
48,1.34449039162698,-3.39441757245328,255,129.736842105263,0
49,1.15753977479916,-3.19040577665582,255,129.736842105263,0
50,0.974730608086117,-2.95423702469393,255,129.736842105263,0
51,0.796715512725635,-2.68829172480902,255,129.736842105263,0
52,0.624129995317108,-2.39525041106141,255,129.736842105263,0
53,0.457590179089028,-2.07806672550801,255,129.736842105263,0
54,0.297690604364289,-1.73993764765125,255,129.736842105263,0
55,0.145002106075585,-1.3842712712246,255,129.736842105263,0
56,6.97759080843783e-05,-1.01465245310096,255,129.736842105263,0
57,6.2674395462645e-05,-0.509895915447103,255,129.736842105263,0
58,-0.00410383287682677,4.60173079133817e-13,255,129.736842105263,0
59,6.26743954751955e-05,0.509895915448024,255,129.736842105263,0
60,6.97759081024142e-05,1.01465245310188,255,129.736842105263,0
61,-0.14486226221532,1.38427127122546,255,17.8947368421053,0
62,-0.297550452830973,1.73993764765207,255,17.8947368421053,0
63,-0.457449705352063,2.07806672550877,255,17.8947368421053,0
64,-0.623989185996152,2.3952504110621,255,17.8947368421053,0
65,-0.796574355638375,2.68829172480963,255,17.8947368421053,0
66,-0.974589092291751,2.95423702469446,255,17.8947368421053,0
67,-1.15739789063744,3.19040577665627,255,17.8947368421053,0
68,-1.34434813075275,3.39441757245363,255,17.8947368421053,0
69,-1.53477240793745,3.5642161224376,255,17.8947368421053,0
70,-1.72799091532126,3.698089981447,255,17.8947368421053,0
71,-1.92331387074658,3.7946897989236,255,17.8947368421053,0
72,-2.12004397926246,3.85304191937856,255,17.8947368421053,0
73,-2.31747892243905,3.87255819612744,255,17.8947368421053,0
74,-2.51491386561564,3.85304191937847,255,17.8947368421053,0
75,-2.71164397413152,3.79468979892342,255,17.8947368421053,0
76,-2.90696692955684,3.69808998144673,255,17.8947368421053,0
77,-3.10018543694066,3.56421612243724,255,17.8947368421053,0
78,-3.29060971412534,3.39441757245319,255,17.8947368421053,0
79,-3.47755995424063,3.19040577665576,255,17.8947368421053,0
80,-3.66036875258631,2.95423702469388,255,17.8947368421053,0
81,-3.83838348923967,2.68829172480898,255,17.8947368421053,0
82,-4.01096865888189,2.3952504110614,255,17.8947368421053,0
83,-4.17750813952597,2.07806672550801,255,17.8947368421053,0
84,-4.33740739204705,1.73993764765128,255,17.8947368421053,0
85,-4.49009558266269,1.38427127122463,255,17.8947368421053,0
86,-4.63502762078611,1.01465245310102,255,17.8947368421053,0
87,-4.65999648970275,0.509895915447161,255,17.8947368421053,0
88,-4.66832936201259,-4.15168353778338e-13,255,17.8947368421053,0
89,-4.65999648970276,-0.509895915447973,255,17.8947368421053,0
90,-4.63502762078614,-1.01465245310181,255,17.8947368421053,0
91,-4.49009558266271,-1.38427127122541,255,17.8947368421053,0
92,-4.33740739204706,-1.73993764765201,255,17.8947368421053,0
93,-4.17750813952596,-2.0780667255087,255,17.8947368421053,0
94,-4.01096865888188,-2.39525041106205,255,17.8947368421053,0
95,-3.83838348923966,-2.68829172480958,255,17.8947368421053,0
96,-3.66036875258628,-2.9542370246944,255,17.8947368421053,0
97,-3.47755995424058,-3.19040577665622,255,17.8947368421053,0
98,-3.29060971412528,-3.39441757245357,255,17.8947368421053,0
99,-3.10018543694058,-3.56421612243754,255,17.8947368421053,0
100,-2.90696692955677,-3.69808998144694,255,17.8947368421053,0
101,-2.71164397413145,-3.79468979892355,255,17.8947368421053,0
102,-2.51491386561557,-3.8530419193785,255,17.8947368421053,0
103,-2.31747892243898,-3.87255819612736,255,17.8947368421053,0
104,-2.12004397926239,-3.85304191937841,255,17.8947368421053,0
105,-1.92331387074651,-3.79468979892336,255,17.8947368421053,0
106,-1.72799091532119,-3.69808998144667,255,17.8947368421053,0
107,-1.53477240793737,-3.56421612243717,255,17.8947368421053,0
108,-1.34434813075268,-3.39441757245313,255,17.8947368421053,0
109,-1.1573978906374,-3.19040577665569,255,17.8947368421053,0
110,-0.97458909229172,-2.95423702469381,255,17.8947368421053,0
111,-0.796574355638356,-2.68829172480892,255,17.8947368421053,0
112,-0.623989185996145,-2.39525041106133,255,17.8947368421053,0
113,-0.457449705352063,-2.07806672550795,255,17.8947368421053,0
114,-0.297550452830982,-1.73993764765121,255,17.8947368421053,0
115,-0.144862262215339,-1.38427127122457,255,17.8947368421053,0


==> nodesd12.dat <==
id,x,y,R,G,B
1,0.145002106075637,1.38427127122549,0,0,131.484375
2,0.297690604364356,1.73993764765212,0,0,131.484375
3,0.457590179089107,2.07806672550884,0,0,131.484375
4,0.6241299953172,2.3952504110622,0,0,131.484375
5,0.796715512725739,2.68829172480975,0,0,131.484375
6,0.974730608086228,2.95423702469458,0,0,131.484375
7,1.15753977479927,3.1904057766564,0,0,131.484375
8,1.3444903916271,3.39441757245378,0,0,131.484375
9,1.53491505252465,3.56421612243775,0,0,131.484375
10,1.72813394925183,3.69808998144716,0,0,131.484375
11,1.92345729826105,3.79468979892376,0,0,131.484375
12,2.12018780319631,3.85304191937871,0,0,131.484375
13,2.31762314421256,3.87255819612758,0,0,131.484375
14,2.5150584852288,3.85304191937861,0,0,131.484375
15,2.71178899016406,3.79468979892354,0,0,131.484375
16,2.90711233917328,3.69808998144685,0,0,131.484375
17,3.10033123590045,3.56421612243735,0,0,131.484375
18,3.290755896798,3.39441757245329,0,0,131.484375
19,3.47770651362582,3.19040577665584,0,0,131.484375
20,3.66051568033887,2.95423702469395,0,0,131.484375
21,3.83853077569935,2.68829172480903,0,0,131.484375
22,4.01111629310787,2.39525041106143,0,0,131.484375
23,4.17765610933596,2.07806672550803,0,0,131.484375
24,4.33755568406069,1.73993764765127,0,0,131.484375
25,4.4902441823494,1.38427127122461,0,0,131.484375
26,4.6351765125169,1.01465245310098,0,0,131.484375
27,4.66013870611742,0.509895915447113,0,0,131.484375
28,4.66430521338972,-4.4880217395136e-13,0,0,131.484375
29,4.66013870611742,-0.509895915448017,0,0,131.484375
30,4.63517651251688,-1.01465245310187,0,0,131.484375
31,4.49024418234935,-1.38427127122548,0,0,131.484375
32,4.33755568406063,-1.73993764765211,0,0,131.484375
33,4.17765610933587,-2.07806672550883,0,0,131.484375
34,4.01111629310778,-2.39525041106217,0,0,131.484375
35,3.83853077569925,-2.68829172480972,0,0,131.484375
36,3.66051568033876,-2.95423702469456,0,0,131.484375
37,3.47770651362571,-3.19040577665639,0,0,131.484375
38,3.29075589679788,-3.39441757245376,0,0,131.484375
39,3.10033123590033,-3.56421612243773,0,0,131.484375
40,2.90711233917316,-3.69808998144713,0,0,131.484375
41,2.71178899016393,-3.79468979892374,0,0,131.484375
42,2.51505848522867,-3.85304191937869,0,0,131.484375
43,2.31762314421242,-3.87255819612756,0,0,131.484375
44,2.12018780319618,-3.8530419193786,0,0,131.484375
45,1.92345729826093,-3.79468979892354,0,0,131.484375
46,1.7281339492517,-3.69808998144683,0,0,131.484375
47,1.53491505252454,-3.56421612243733,0,0,131.484375
48,1.34449039162698,-3.39441757245328,0,0,131.484375
49,1.15753977479916,-3.19040577665582,0,0,131.484375
50,0.974730608086117,-2.95423702469393,0,0,131.484375
51,0.796715512725635,-2.68829172480902,0,0,131.484375
52,0.624129995317108,-2.39525041106141,0,0,131.484375
53,0.457590179089028,-2.07806672550801,0,0,131.484375
54,0.297690604364289,-1.73993764765125,0,0,131.484375
55,0.145002106075585,-1.3842712712246,0,0,131.484375
56,6.97759080843783e-05,-1.01465245310096,67.734375,255,187.265625
57,6.2674395462645e-05,-0.509895915447103,67.734375,255,187.265625
58,-0.00410383287682677,4.60173079133817e-13,67.734375,255,187.265625
59,6.26743954751955e-05,0.509895915448024,67.734375,255,187.265625
60,6.97759081024142e-05,1.01465245310188,67.734375,255,187.265625
61,-0.14486226221532,1.38427127122546,247.03125,0,0
62,-0.297550452830973,1.73993764765207,247.03125,0,0
63,-0.457449705352063,2.07806672550877,247.03125,0,0
64,-0.623989185996152,2.3952504110621,247.03125,0,0
65,-0.796574355638375,2.68829172480963,247.03125,0,0
66,-0.974589092291751,2.95423702469446,247.03125,0,0
67,-1.15739789063744,3.19040577665627,247.03125,0,0
68,-1.34434813075275,3.39441757245363,247.03125,0,0
69,-1.53477240793745,3.5642161224376,247.03125,0,0
70,-1.72799091532126,3.698089981447,247.03125,0,0
71,-1.92331387074658,3.7946897989236,247.03125,0,0
72,-2.12004397926246,3.85304191937856,247.03125,0,0
73,-2.31747892243905,3.87255819612744,247.03125,0,0
74,-2.51491386561564,3.85304191937847,247.03125,0,0
75,-2.71164397413152,3.79468979892342,247.03125,0,0
76,-2.90696692955684,3.69808998144673,247.03125,0,0
77,-3.10018543694066,3.56421612243724,247.03125,0,0
78,-3.29060971412534,3.39441757245319,247.03125,0,0
79,-3.47755995424063,3.19040577665576,247.03125,0,0
80,-3.66036875258631,2.95423702469388,247.03125,0,0
81,-3.83838348923967,2.68829172480898,247.03125,0,0
82,-4.01096865888189,2.3952504110614,247.03125,0,0
83,-4.17750813952597,2.07806672550801,247.03125,0,0
84,-4.33740739204705,1.73993764765128,247.03125,0,0
85,-4.49009558266269,1.38427127122463,247.03125,0,0
86,-4.63502762078611,1.01465245310102,247.03125,0,0
87,-4.65999648970275,0.509895915447161,247.03125,0,0
88,-4.66832936201259,-4.15168353778338e-13,247.03125,0,0
89,-4.65999648970276,-0.509895915447973,247.03125,0,0
90,-4.63502762078614,-1.01465245310181,247.03125,0,0
91,-4.49009558266271,-1.38427127122541,247.03125,0,0
92,-4.33740739204706,-1.73993764765201,247.03125,0,0
93,-4.17750813952596,-2.0780667255087,247.03125,0,0
94,-4.01096865888188,-2.39525041106205,247.03125,0,0
95,-3.83838348923966,-2.68829172480958,247.03125,0,0
96,-3.66036875258628,-2.9542370246944,247.03125,0,0
97,-3.47755995424058,-3.19040577665622,247.03125,0,0
98,-3.29060971412528,-3.39441757245357,247.03125,0,0
99,-3.10018543694058,-3.56421612243754,247.03125,0,0
100,-2.90696692955677,-3.69808998144694,247.03125,0,0
101,-2.71164397413145,-3.79468979892355,247.03125,0,0
102,-2.51491386561557,-3.8530419193785,247.03125,0,0
103,-2.31747892243898,-3.87255819612736,247.03125,0,0
104,-2.12004397926239,-3.85304191937841,247.03125,0,0
105,-1.92331387074651,-3.79468979892336,247.03125,0,0
106,-1.72799091532119,-3.69808998144667,247.03125,0,0
107,-1.53477240793737,-3.56421612243717,247.03125,0,0
108,-1.34434813075268,-3.39441757245313,247.03125,0,0
109,-1.1573978906374,-3.19040577665569,247.03125,0,0
110,-0.97458909229172,-2.95423702469381,247.03125,0,0
111,-0.796574355638356,-2.68829172480892,247.03125,0,0
112,-0.623989185996145,-2.39525041106133,247.03125,0,0
113,-0.457449705352063,-2.07806672550795,247.03125,0,0
114,-0.297550452830982,-1.73993764765121,247.03125,0,0
115,-0.144862262215339,-1.38427127122457,247.03125,0,0


==> pca1.dat <==
2.14600403806151,21.5503104518404,149.588455074333,1


==> pca2.dat <==
-12.5934972358723,8.71082173422005,27.2465210268114,2
-11.7532869619575,14.9340619771952,37.660036699044,2
-10.2257456856076,2.6654065381266,39.8574796407274,2
-11.4013702063285,5.36989249968881,26.4752964772877,2
-13.8739675555202,18.1663349837521,29.3286019649725,2
-12.108356115123,11.4129824980355,38.4210552417262,2
-8.78548606208039,-0.154425989161437,39.1526418153127,2
-10.7205491908837,3.37846576329209,36.0365657464562,2
-12.4136173307088,8.06187074538335,21.675601532224,2
-9.6239214585762,1.17911882117995,36.8664449259976,2
-10.9003374043656,5.68946934450419,36.8664449259976,2
-13.2366554953785,11.2364679247095,28.6684028005387,2
-13.4128467357756,12.0909217496543,29.9599331736387,2


==> pca3.dat <==
7.29005857992193,-1.17303340880078,201.137031720503,3
-1.3681275396529,-5.09408859669108,111.188021113813,3
8.90866961217553,0.828463702585249,241.685623758651,3
7.03753722493311,-1.4573623422456,181.676117861535,3
10.021840629842,4.01724580926387,229.355009189482,3
9.32237263939209,3.34321257018579,205.875717797315,3
10.3505429712355,3.5781623833452,279.801239551535,3
5.63833987705305,-2.77475531608367,170.218445341073,3
11.9105347289379,7.95809369334912,361.47724296692,3
9.84050244807939,2.40375892362476,265.329904325846,3
11.2908691840958,5.950767193336,328.2382174397,3
10.3826242782662,4.90174802622984,244.695752983519,3
10.9839352131564,5.8441429997694,280.329893127639,3
11.4434253127351,6.57622963806907,336.404047350646,3
8.56329263979509,0.206343973414321,227.13249213886,3
6.47578991134541,-2.25302620077678,184.356570146124,3
10.2880926772922,3.22731504349933,284.398450805036,3
10.5171929758628,3.56118545194584,288.731569557005,3
11.2589051562073,5.65407790243866,322.074519432716,3
9.98332597069334,2.62510376428214,274.2822415186,3
9.2975985894134,1.35653058783777,252.007720117238,3
7.55143681480277,-0.0744507471742322,172.688112320991,3
-10.595644174471,3.12693434780117,41.5169877962861,3
6.463136223689,-2.18697568163161,193.844946124788,3
1.70200562555152,-3.73204373455056,111.489007948505,3
-7.44540611838333,-1.75145839759632,51.5794867767914,3
10.7802095160557,4.27270082818839,294.287405281969,3
11.2831128317086,5.93212746769164,312.599429256058,3
11.8025687917515,7.82289734292965,350.221918476835,3
12.0016008443164,8.3650724370682,358.983936549637,3
10.3860320053009,3.86459685335301,281.721123890333,3
9.10496506749371,0.985256559877239,244.155633495965,3
9.67525006630416,2.10756096316476,256.77892151219,3
9.88834960230318,2.87973783731452,248.932136091031,3
5.58742838907817,-2.09040243347357,142.423064317411,3
-8.63260563695697,-0.0626068038895898,47.0937883188077,3
9.03390449865919,1.0089906762821,247.76819291006,3
12.3275792345034,9.38122080114518,392.941663442755,3
11.9848753814877,7.89848715307873,359.175445755397,3
11.5560053223487,6.30660060934081,335.298107001741,3
11.2358774348471,5.38934182210363,320.318368174927,3
8.97828389303477,1.74244754983814,215.29396564691,3
11.9790342643837,7.98881535505682,366.461272856887,3
11.659002530614,6.53580012238245,339.530902389368,3
-6.57017422608345,-2.56804136895553,48.7599890314986,3
-3.11198105988131,-3.22117415308974,92.7961012233762,3
5.03044111256582,-3.38962709792386,160.657791699174,3
8.55390593949177,0.187352489491745,234.33010264174,3
6.50670728294694,-2.13914330510963,193.830996385231,3
11.2366287175803,5.54284316928569,315.230762302468,3
12.0246260180836,8.13768732940543,373.891152694571,3
10.4728251529147,4.02388532798382,288.383287499893,3
7.50351010539702,-0.818896124703863,201.563172875168,3
10.5787416611664,3.76432307992154,287.377189525267,3
11.6143836762412,6.65673985093318,343.541384840094,3
12.3210400101311,10.540776605207,397.603488928459,3
12.1347485995157,9.37414317440453,380.884177580749,3
11.5950925256676,7.46808678955018,329.307141244847,3
11.8472267372385,8.2563584465151,351.75134752716,3
5.05922038633156,-1.34184684281545,147.2863172015,3
7.83668674499054,0.878230403140216,185.736109447733,3
10.3967340677373,3.6017192443668,288.563754395282,3
10.5281661969741,3.84552125928409,296.063306703243,3
7.04678625684404,-1.59581144766929,198.660323887748,3
10.4496556546643,3.77956457221066,279.874049693589,3
11.5317944555901,6.88437881965899,324.494081967667,3


==> pca4.dat <==
7.67851262255398,1.74471609372113,197.10863697398,4
-11.6623631033483,6.48406799693836,31.7080792047175,4
-5.50283117038846,-2.92274158626092,55.740866389505,4
-1.63572534274375,-4.92309276612082,99.72618725569,4
-7.10918927314457,-0.930464130251768,59.8112050270491,4
-4.09671843860595,-3.15385236755421,65.9756689102837,4
-7.36477123309652,0.158679321700439,54.3020116217153,4
-2.28801651600476,-4.2733001902578,80.014377328875,4
-14.320275408346,17.4459880045162,20.4099221170071,4
-7.91675295739796,-1.00174729263958,58.2520290261483,4
-7.28817012687347,-1.97476513296146,57.4396167275887,4
-0.187723281932665,-4.15240940556336,85.5821685488761,4
-9.91839184809431,1.80206673472661,40.5378809737083,4
-9.45828481649102,3.77552213545438,55.9154959886493,4
-1.35525647463164,-4.18167273204548,90.4981380922323,4
-7.78256969129221,0.884118529600116,48.9887661318992,4
4.02162287824249,-2.34862703580838,120.979137665186,4
-0.181634871028774,-4.36217324195165,90.6289302532044,4
-3.86053955648206,-3.78022568988528,56.9407513547622,4
-1.2463912265503,-4.3779435564201,89.5716542286575,4
-5.3012291194124,-2.33281230074599,64.0532013292598,4
2.32945733138295,-2.60005325824288,128.552100083031,4
-9.86737330279347,5.13516188046107,36.4562996594152,4
-7.92120046360279,-1.1702445653774,56.4328508559397,4
-8.9583368682724,2.03761212600253,51.7837396391477,4
-4.0910200982151,-4.05838423288708,65.9756689102837,4
-5.2727841936426,-3.38544528332694,54.4861160451443,4
-3.80134461146227,-3.60740765065603,67.3163434647807,4
-8.08598999155211,1.05646398901869,53.55260717921,4
-4.55702172262019,-3.21258652769819,64.3163220009517,4
5.25058843976406,-0.189576612164287,151.660292389182,4
-0.213242572799011,-4.54070122714435,86.237269917285,4
-4.93284964134802,-3.40139870144023,69.5120377705212,4
9.67468423681206,2.07985614956383,246.061353150517,4
-3.36013960445787,-3.4431065218295,79.6765654421101,4
-2.91748403925703,-3.47624176911429,76.1256980867619,4
8.76051110002849,0.290457556840768,225.697642755788,4
-7.37639645998064,-1.03960652790022,59.5059695970714,4
5.36872611715185,0.540084355793464,171.944083822092,4
3.37748481846152,-3.40371581726598,128.359123980423,4
-1.39659512263645,-4.55171853680138,85.2877167531919,4
-2.36099545304863,-3.88509364945808,84.6925405125706,4
-6.20366361189709,-2.72564424408995,69.7351051433682,4
-0.191881888816119,-4.02230960453696,86.3814833274546,4
-7.69132373945566,-1.15966924209483,55.0309866567904,4
4.03410286949294,-2.67513796633702,134.17544119675,4
-8.97019732737489,2.60859355911339,53.361893172043,4
-3.55088952135172,-3.49592987315723,70.1769446875738,4
-6.51047251371653,-1.88676730241358,53.55260717921,4
1.69183956526841,0.289063262552867,111.745689885583,4
-1.57112150919683,-3.99756453517933,87.3071753453736,4
-0.373875464325893,-3.64323620191048,86.3094377762302,4
1.37948428597623,-3.61144425872411,104.638672440536,4
-9.31707903626945,1.9338694026734,49.8828734921492,4
-6.81070824642969,-1.21499179029741,62.703439139212,4
-2.01890344810726,-4.74366487783097,73.6240813249829,4
-14.5449653100153,24.8182189426602,38.7903502220468,4
-3.12272796365714,-4.41113280107809,70.2865263007538,4
-0.795487977176353,-3.65307553568538,95.9243539585665,4
-4.46723126755462,-3.38129744824595,69.7351051433682,4
-4.2868466263183,-3.47940981971708,77.8533911097051,4
4.68278403121433,-1.48004042086258,149.0672391242,4
6.2684243590821,-1.10423509642432,163.111118321343,4
-6.66716151678091,-2.59536778994086,64.9647365382789,4
-14.9568983473603,23.0040089896973,18.960991484721,4
-2.68172971132714,-3.85211542342544,74.9921403575421,4
4.16518877000543,-2.26662500933239,131.470874332328,4


==> pca5.dat <==
-7.96803094698966,-0.718281043861531,50.532695508425,5
1.80156360030915,-3.53979200105565,111.058518889935,5
4.96957699619402,-2.10769485541142,132.081644030964,5
-3.38958896269645,-3.3971728168903,65.4741640886368,5
-3.27418527160958,-4.11648606244777,72.4089552063379,5
5.52899527357565,-2.08830133485027,143.278540413617,5
-1.0944466909825,-2.60712641580403,78.4706970972704,5
-4.59609474709726,-0.202231473289738,64.4470667325712,5
6.22525776716905,-1.49979791077284,164.912787137035,5
-7.53209493140072,-1.44574809810598,53.1697851629185,5
-0.333095948344801,-4.63680918987242,78.2953311112228,5
2.37793236640063,-4.01238421613057,116.135125053836,5
4.81673261888019,-2.65421128273292,133.226562787771,5
-0.465278007310943,-3.94716511190521,84.5424124095106,5
2.26778283637396,-4.08393933522555,121.124267914322,5
5.30008412375345,-2.34591398257441,140.760275477658,5
0.929213588767497,-4.91467501655242,108.808417024686,5
-4.06090208530635,-4.13453556108419,75.2787871682221,5
-2.2241320293828,-2.80719128644972,70.1769446875738,5
6.29495436609671,-1.13082112754564,143.252768995194,5
0.645177087378166,-4.22819571324145,93.7203437031255,5
-5.98080788825822,-0.067323116236391,62.9781110058563,5
5.21914521800274,-3.03637897659955,142.423064317411,5
3.77688290283869,-4.01886822287754,136.716980147512,5
-3.87183702091423,-3.36817936176939,67.9082059717277,5
-1.19817629245985,-4.44907849046155,77.9421865953628,5
-0.327390698585262,-4.52177117041404,76.9538997327589,5
2.54876714634602,-3.06345244512835,94.6862252521428,5
-2.54113805054829,-3.95713356411911,65.9756689102837,5
4.61074694126259,-2.78204199703936,140.22397862865,5
-2.60398635207611,-3.54698965022865,72.2023664539868,5
3.41889865886625,-3.37155806273649,118.569509653663,5
-0.937147685689795,-3.93564166572803,77.6751806497005,5
5.63338390065372,-1.9018822140766,140.760275477658,5
0.00893901380402778,-4.27115630076824,92.6089946435707,5
-5.26669296933781,-2.85109246112792,52.1874089297912,5
-11.9954500491767,11.1162282561313,27.2465210268114,5
4.92137680544505,-2.37717038606174,149.470320721907,5
-2.42921813775225,-4.14626286740324,69.8460976165079,5
-1.66789812088233,-4.01670181680342,83.0883864127272,5
-4.63640336991862,-1.98586319860712,67.3163434647807,5
-6.52315510207119,-1.98146340767997,54.6689660593297,5
-10.5949778017324,5.03116358659264,29.3286019649725,5
-2.73251706714625,-3.9939491254898,70.6132072879111,5
-1.90557059468505,-3.54997081588994,77.6751806497005,5
0.0670321407872686,-4.42065328233944,79.8458341029374,5
-7.57348942303947,-0.615487058997577,55.0309866567904,5
6.78749424095394,-0.316543937282442,173.233129765478,5
3.72975166458422,-3.14082849473841,114.085704625896,5
2.09638080090799,-4.35708613325115,116.606807950393,5
-5.54949544393853,-3.0444182905936,63.9208140303884,5
-0.220116030942283,-4.31566246838674,93.3528745855835,5
-1.76283284752698,-2.81324400329193,72.4089552063379,5
-2.02825781499721,-3.8349476655296,82.6183198227606,5
-3.55018993908367,-4.17652950635123,56.4328508559397,5
4.04950410239686,-3.07444510723157,122.591916393495,5
-2.39844617774835,-4.31665561610727,73.8226840734102,5
1.24013869398978,-3.78915792350615,100.473325288194,5
5.36294305103203,-2.46436553554809,156.204056829651,5
5.45230198904904,-2.56711504925646,154.432337700879,5
-0.759680144956307,-5.22467617658225,95.4565264039707,5


==> pca6.dat <==
-7.02195825753433,-1.47455667467959,53.361893172043,6
-2.20639402831125,-4.46059296780776,73.122756294226,6
-5.46986561274602,-2.32512922089529,58.411776963357,6
-9.35743464952232,2.04719901931958,47.5819957363631,6
-4.58165549345613,-3.9609148460223,61.5795342291193,6
-12.4897318456119,8.31098397265253,31.1473549994696,6
-2.19330463232483,-4.23979085884078,65.6002710063874,6
-1.55482886286694,-4.06472293645627,73.3241217900039,6
-12.7144797418177,9.06195592378535,31.7080792047175,6
-13.209812097102,15.1683271097862,27.2465210268114,6
-3.7008421204899,-2.56925321453746,60.5607701793311,6
2.46544948457331,-3.66554577131801,100.261009478564,6
-1.60464783779927,-4.36746287521293,66.8351310702408,6
-4.66630192940379,-1.43483581607785,56.9407513547622,6
-4.33942004047533,-3.82636212812464,57.9298372605578,6
0.120551526163889,-4.02950167523835,78.1191640054849,6
-3.75478629949055,-4.376429052564,63.5202741047294,6
-2.12119042025516,-4.38256907669942,70.2865263007538,6
-3.18641123059136,-3.83046795331462,63.2503719728807,6
1.39850708406675,-4.17342702304868,89.9710917976055,6
-1.46579777135838,-4.66589653426229,72.7166127512097,6
3.94893486204616,-2.19450152975459,118.037309755651,6
-0.948151103173454,-4.37145555542155,73.8226840734102,6
-1.63272724963734,-3.59631076329964,69.0614901572358,6
-1.21838711896344,-4.2446971361777,73.0216499692216,6
-7.39343696191758,-1.50813723545177,48.7599890314986,6
-10.6183411392959,3.08696164122787,30.5653511891564,6
-4.02664058633073,-3.54516431370351,64.7069526905842,6
-3.30788353184354,-3.86661886105714,81.7421454705356,6
-4.50775532796249,-3.65704492037817,68.1420442234261,6
-3.71040429797024,-3.02342151813125,69.0614901572358,6
-0.0106046685550065,-4.20693483222741,79.5065635133917,6
-0.701124862500955,-4.23367711469273,91.4698875967155,6
0.0411145920284693,-4.03698948539455,80.2658487856829,6
-6.43342019324071,-2.83445559973269,43.0517544314704,6
-2.70130120690178,-3.75020480748349,71.890214416636,6
-2.39688728185901,-4.6446533685618,62.1466450467972,6
1.10070056015271,-4.13308439465883,91.0190251295188,6
-3.93641047980025,-3.07211494496638,62.9781110058563,6
-3.8422791307021,-2.67415497535196,64.7069526905842,6
-1.88829698076493,-3.77773646577635,70.6132072879111,6
-4.0386722696322,-3.47710113049784,62.0058530602446,6


==> pcaA1.dat <==
0.396272501319995,83.3051496999296,29.2403830344269,1


==> pcaA2.dat <==
0.0993966356570748,84.0744514607935,6.70820393249937,2
0.00540183050858656,84.3119605181282,6.70820393249937,2
0.109609132526906,84.2163976178123,8.48528137423857,2
0.00988837675961314,84.28451582958,7.34846922834953,2
0.000196761965853605,84.3223969303376,5.19615242270663,2
0.00153601744564792,84.3184626481946,6.70820393249937,2
0.180391819538582,84.0120523293963,7.34846922834953,2
0.267062229166624,83.3751663803816,7.93725393319377,2
0.0616719223535646,84.095577708512,4.24264068711929,2
0.000167128713147419,84.3228071099449,4.24264068711929,2
0.00664711752303482,84.2972881610534,9,2
0,84.3234332039483,5.19615242270663,2
0.0428991282575012,84.2529107410262,6,2


==> pcaA3.dat <==
2.2664849201041,-111.72722793577,140.712472794703,3
1.82797360864068,34.2414669951068,73.668174946852,3
2.90731802126711,-636.412382280662,274.64340516386,3
2.58774346419611,303.237413515139,167.946420027341,3
2.58959947512653,282.393992264525,203.955877581402,3
2.08071132051325,136.361436401691,142.112631387924,3
3.47935744639529,560.625757006419,388.288552496723,3
2.3024955953305,-92.7139836575804,144.374512986192,3
3.69101195660416,-1849.97575975167,558.120954632596,3
3.11886454745094,-379.471618980665,287.546517975788,3
3.472142588587,-2201.7058321377,459.019607424345,3
2.62269704159303,419.941397083834,203.668848869924,3
3.05664372646848,883.763836747359,276.325894552067,3
3.44701551385847,-2490.21571646693,498.731390630267,3
2.78763794173458,-382.307980547193,244.200737099625,3
2.54259647120471,-164.519743469463,181.617730411984,3
3.31346151806656,-1897.9509709973,398.141934490704,3
3.52565684971976,-1667.31563487649,447.623725912736,3
3.4760518620428,-2052.32227507165,460.458467182438,3
3.21478123798001,-1482.12934792199,368.42638342008,3
3.12220056730478,-1177.30978789295,340.298398468168,3
1.91718728430237,110.873583433707,112.249721603218,3
0.0764627232676205,84.412729711523,9.48683298050514,3
2.69476046341065,-419.39511930938,214.704448020995,3
0.681134194853727,83.8709807545316,32.0312347560939,3
0.105039355231054,84.3467768782525,8.48528137423857,3
3.25430940061386,-998.636408689233,358.195477358383,3
3.51169010632323,1481.67065424396,415.323969931907,3
3.68093897689157,2140.86651493398,486.101841181454,3
3.73184339053404,1055.92344775199,535.245737955941,3
3.30740397404189,548.620533376583,333.985029604622,3
3.02693254853662,-877.157005354395,304.570188954861,3
3.04228398907115,-958.28439030567,339.954408707991,3
3.15099000851971,914.84555740291,304.141414476884,3
1.81008274190672,106.222825064206,96.0468635614927,3
0.296341005760328,84.4982672154227,16.431676725155,3
2.99539499801399,-813.479888153502,287.671687866568,3
3.81274075666306,-1025.50189428219,605.100818046051,3
3.72583197249479,-885.937580608906,551.722756463788,3
3.64140600913302,-139.717259510072,489.809146505044,3
3.53259588543043,-1884.43659577431,466.54581768568,3
2.66959438571854,363.241904791849,202.494444368234,3
3.65233014845032,-1955.47148124776,531.770627244492,3
3.72664511187686,-3027.60720218738,581.048190772504,3
0.859650623320399,88.3403417637706,22.4499443206436,3
0.61427487346344,85.135173843919,22.0454076850486,3
2.20497459255092,-49.7476326539971,136.853936735485,3
2.91983899475464,-699.784202918356,270.782200301275,3
2.47977871026211,-159.977633538793,151.551971283781,3
3.52514140320478,223.56615920243,429.754581127415,3
3.70352619901561,-1699.13235560773,567.753467624813,3
3.14248310143328,-1231.94536992518,373.617451412538,3
2.13015009428121,-37.828627283519,127.314571043538,3
3.25570772959069,-470.246183460866,335.651605090755,3
3.57302641563728,-2778.30370843249,516.078482403597,3
3.88799761856113,4622.21350964391,592.308196802982,3
3.91511842774753,3791.02443057893,602.357867052469,3
3.51556147012355,1903.64269902283,439.548632121635,3
3.682445153746,2004.62232530416,512.034178546706,3
1.10048428758146,85.6097992167731,50.37856687124,3
1.82050332548322,92.3209007896463,105.513032370414,3
3.18038168988018,-953.141409274187,323.986110813411,3
3.31144388759887,-1948.98797366237,420.171393600278,3
2.8315697735932,-472.315637137208,240.842272037116,3
3.37745117535914,1444.35733900082,342.052627529741,3
3.58089106956392,2410.37252723542,446.456044868921,3


==> pcaA4.dat <==
1.93719794915091,77.4555604134047,132.544332206247,4
0.213683135197324,84.3504409836577,9.48683298050514,4
0.0735625116205171,84.3088849243614,15.8745078663875,4
1.63744629837946,70.322743504993,61.9919349593155,4
0.10184688475666,84.540401145082,11.2249721603218,4
0.207569419691066,83.5017152019782,20.5669638012031,4
0.146193468118967,84.4823990082195,16.1554944214035,4
1.01440177763887,79.6851306669848,38.5356977359954,4
1.23533644155683e-05,84.3232519276551,4.24264068711929,4
0.399248677494727,84.1634941727932,15.5884572681199,4
0.35706356577347,85.1837883025354,14.6969384566991,4
0.673675064446515,82.4373277395808,25.4558441227157,4
0.0275454856364013,84.2741802767816,7.34846922834953,4
0.0109809845984291,84.3056516726861,7.93725393319377,4
0.762041230481849,82.7512641205226,34.0734500748016,4
0.00279207503965554,84.316854795818,10.3923048454133,4
1.14447420117137,76.9103604664113,60.1498129672903,4
0.738528964443284,84.8890658656195,38.1837661840736,4
0.156495930544777,84.6135061611321,14.0712472794703,4
0.39043772076687,83.7554267567455,25.4558441227157,4
1.23497434379313,80.3209529709529,39.7994974842648,4
1.00325695447373,83.1022006460275,44.698993277254,4
0.00332333237185909,84.3183351698772,7.34846922834953,4
0.10447389436321,84.0627189188636,14.0712472794703,4
0.204183207609142,84.0878178439049,14.0712472794703,4
0.179536478854542,83.7114591196812,15,4
0.308819017492753,84.7055578728182,14.6969384566991,4
0.23048154707572,83.8999536622685,20.3469899493758,4
0.227718043507549,83.7993242385103,14.6969384566991,4
0.237555970472107,84.025967158071,19.4422220952236,4
1.2856780489658,79.0114913428386,81.3879597975032,4
1.16027902133365,77.6247476868785,42.1070065428546,4
0.31018814913132,83.8376222153965,19.672315572906,4
3.39929550726555,-759.311747259812,545.818651202027,4
0.692473350873078,84.0167060003143,29.5465734053883,4
0.611007119730678,83.2207846409777,26.4952825989835,4
3.42582520884364,-467.09162881633,488.659390577936,4
0.108803579682923,84.3694219142074,18.2482875908947,4
1.75707743979821,56.4167394238927,102.30835742988,4
1.93893202072071,88.4172659591785,99.498743710662,4
0.74789101420154,79.9233236649824,27.6586333718787,4
0.404200867811759,83.0177558284363,20.3469899493758,4
0.487436557302043,83.9995616536091,15.2970585407784,4
0.326748691674837,83.6488686684867,22.8473193175917,4
0.123372773397214,84.2097023603767,13.7477270848675,4
1.50062489374276,81.0962191099216,77.1880819816116,4
0.311323571806421,84.9691875559047,18.4932420089069,4
0.331073244929027,83.5792771411909,28.1424945589406,4
0.176276755879267,84.2157686455351,13.076696830622,4
1.44912803502459,85.6949698634943,83.4625664594613,4
0.803496483793338,82.1690594024797,33.5410196624969,4
0.679432126793061,83.6937797603484,35.749125863439,4
0.400603680068612,82.630926628729,29.5465734053883,4
0.00491939287800534,84.30128940398,7.93725393319377,4
0.09346471691702,84.0396694847583,15.2970585407784,4
0.584559428032941,81.620827604749,31.4642654451045,4
0.21275538611063,84.2329993611028,18,4
1.25553671253048,78.8575460254385,38.8844441904472,4
0.917375657647914,81.5044971996565,44.7995535692042,4
0.486524189965243,84.4852153237438,27.8208554864871,4
0.835292101072964,81.6430809413953,32.0312347560939,4
1.45996554856107,86.0457816204061,71.5611626512594,4
2.13095805189451,78.1248738611588,126.960623816993,4
0.152802891418357,84.2990883995334,10.816653826392,4
0.0242658156591844,84.279795428936,6,4
0.326580558601955,84.50897454744,20.3469899493758,4
1.49977637783716,79.108658502945,81.7740790226341,4


==> pcaA5.dat <==
0.147124986620457,84.067318789133,12.369316876853,5
0.612553797595439,81.8096255795457,31.7490157327751,5
0.776833142878927,79.9565726146912,49.8397431775085,5
0.466614508173321,83.6056733735747,19.2093727122985,5
0.505552890216805,83.5731764067965,22.4499443206436,5
1.4996658602325,62.1322853238872,90.2496537389479,5
0.372748840934005,83.4420304859796,33.6749164809655,5
0.302983978183129,83.8162083167074,17.7482393492988,5
1.72841324798846,54.2096797082517,90.9450383473447,5
0.403578318133856,82.9784844801053,16.431676725155,5
0.704646872494039,80.1647577805454,36.6196668472011,5
0.748049677215642,81.0419997870247,38.0657326213486,5
0.915405440470906,77.8166509533504,53.2447180478965,5
0.691656174197447,81.1242325605714,36.3730669589464,5
1.23917888666864,71.238402844949,64.1326749792958,5
0.917604071542895,79.3747602311766,52.820450584977,5
1.39245909027459,68.0842624096622,65.5209890035247,5
0.291072099936406,83.4705434114807,17.2336879396141,5
0.363908099932877,83.872701046323,21.6333076527839,5
0.99210817238242,78.5706025095397,57.471732182004,5
0.636517643756126,83.8590415923294,32.4499614791759,5
0.191732850274821,83.6991918622649,19.2093727122985,5
1.83816648772043,30.8374830526355,104.096109437385,5
1.56463955369379,60.3750862295451,67.4166151627327,5
0.416970152717061,83.097182423885,18.2482875908947,5
0.619779529071933,82.1569373732045,27.495454169735,5
0.659160304907922,82.6014564957309,31.0322412983658,5
0.767027141965737,82.2528681611334,47.8121323515277,5
0.420008875319846,83.4196697375067,23.2379000772445,5
1.19579984071792,73.2466781393213,66.8131723539603,5
0.511198050252577,84.6654258601703,25.4558441227157,5
0.801785111906484,82.0160349540805,43.3704968844029,5
0.623688914192308,84.5063900368923,31.0322412983658,5
1.4486785484677,61.0173066347291,86.0116271209887,5
0.541078749167697,81.2921978686339,35.6230262611138,5
0.197666751765737,84.2293371334697,15.8745078663875,5
0.00461292993511655,84.3049055215578,5.19615242270663,5
1.09409162119938,76.7207599082879,58.9406481131655,5
0.414940947979461,83.994949592989,23.8117617995813,5
0.420598076624044,83.8056227442103,23.6220236220354,5
0.286753735295675,83.6953958577251,20.3469899493758,5
0.0351094734845177,84.2772354877124,14.0712472794703,5
0.0147561157389039,84.2664410389389,9,5
0.565270232292072,83.1646162973378,26.3248931621764,5
0.580448108037152,83.3902484990634,27.1661554144123,5
0.403841220173759,82.7082583311556,30.5941170815567,5
0.207806157190272,84.1676037937863,16.7032930884901,5
1.52524303834539,59.4020959562838,95.8592718520227,5
0.730806175775997,81.6194566436238,44.8998886412873,5
0.898108113231866,79.667054111975,46.8614980554399,5
0.446833261261134,83.5562840274529,21.2132034355964,5
0.651480623188793,83.049614437333,29.5465734053883,5
0.562388084812106,82.8635416750176,27.8208554864871,5
0.382399548525432,82.0524250515521,27.9821371592664,5
0.301638132105708,84.3477481915228,24.9198715887542,5
0.936286668035683,81.3700488589735,43.2666153055679,5
0.168633049760889,84.0263265099081,18.7349939951952,5
0.643452372984052,83.0256931239311,34.7275107083707,5
1.46114940954629,63.8584746924711,85.1175657546666,5
1.52014366767538,51.5580002245731,85.2232362680508,5
0.621563720505145,81.7854936101414,22.8473193175917,5


==> pcaA6.dat <==
0.150114776398201,84.1292889835404,13.4164078649987,6
0.209507085890146,84.2007576969852,19.8997487421324,6
0.262604780989677,83.7531174454891,15.2970585407784,6
0.039708499451855,84.2396899803769,7.93725393319377,6
0.540042229485393,84.5048689666389,20.1246117974981,6
0.0783121963328233,84.3332022513083,7.93725393319377,6
0.387984892863645,83.7639277930605,21.8403296678416,6
0.742971358911605,84.5896824481141,31.6069612585582,6
6.42357814842977e-05,84.3236684487124,5.19615242270663,6
0.0889762757849011,84.4365351296373,9.9498743710662,6
0.349136398662187,84.1304787836871,18.7349939951952,6
0.794358679667691,85.587692223056,34.8568501158667,6
0.345587676525225,83.8964475341802,22.0454076850486,6
0.337367581594391,84.717792342688,20.1246117974981,6
0.439871018434132,83.8549901716275,17.7482393492988,6
0.507516539914199,83.4613929537667,26.4952825989835,6
0.54388358552069,84.4746489713731,19.4422220952236,6
0.403388965643348,85.1635179433329,25.4558441227157,6
0.240494175706873,84.1556971547792,17.4928556845359,6
0.636351996283208,85.1475218896147,33.5410196624969,6
0.460299283075059,84.1058148882961,24.1867732448956,6
1.06526084559534,87.746194589681,53.8330753347791,6
0.247499979108192,83.9561649131478,24.9198715887542,6
0.179514682641701,84.4178923126239,20.7846096908265,6
0.559792910776952,83.8117436111119,23.6220236220354,6
0.0810395064138607,84.4876399080356,14.0712472794703,6
1.73941624366766e-05,84.3237722766015,5.19615242270663,6
0.182295195692597,84.0258402217021,18.7349939951952,6
0.625381063305309,84.3827398116812,20.3469899493758,6
0.244530755306668,84.6200765803578,16.431676725155,6
0.161038823203643,83.853086538779,18.7349939951952,6
0.736092713270887,84.0900143205901,31.8904374382039,6
0.55317387732009,84.9764842971742,24.5560583156173,6
0.609160552409273,84.4737434043648,30.886890422961,6
0.0317552962082552,84.341175039938,9,6
0.266027412318821,84.4616092936459,19.672315572906,6
0.412687329380913,83.8480931650685,24.9198715887542,6
0.767542575467694,83.5992585982221,39,6
0.33699167768957,83.9944133208877,16.7032930884901,6
0.276529345269542,84.547182377748,18.4932420089069,6
0.419343754942151,84.7888860643514,27.8208554864871,6
0.323456351695857,83.4018379843371,20.3469899493758,6

